Study of UV bright stellar populations in the globular cluster NGC 1261 using AstroSat

We present the UV photometry of the globular cluster NGC 1261 using images acquired with the Ultraviolet Imaging Telescope (UVIT) on-board ASTROSAT. We performed PSF photometry on four near-UV (NUV) and two far-UV (FUV) images and constructed UV colour-magnitude diagrams (CMDs), in combination with HST, Gaia, and ground-based optical photometry for member stars. We detected the full horizontal branch (HB) in NUV, blue HB in the FUV and identified two extreme HB (EHB) stars. HB stars have a tight sequence in UV-optical CMDs well-fitted with isochrones generated (12.6 Gyr age, [Fe/H] = -1.27 metallicity) using updated BaSTI-IAC models. Effective temperatures (Teff), luminosities and radii of bright HB stars were estimated using spectral energy distribution. As we detect the complete sample of UV bright HB stars, the hot end of the HB distribution is found to terminate at the G-jump (Teff ~ 11500 K). The two EHB stars, fitted well with single spectra, have Teff= 31,000 K and a mass = 0.495Msun and follow the same Teff-Radius relation of the blue HB stars. We constrain the formation pathways of these EHB stars to extreme mass loss in the RGB phase (either due to rotation or enhanced Helium), OR early hot-flash scenario.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
